Text Processing Like Humans Do: Visually Attacking and Shielding NLP Systems

Visual modifications to text are often used to obfuscate offensive comments in social media (e.g., "!d10t") or as a writing style ("1337" in "leet speak"), among other scenarios. We consider this as a new type of adversarial attack in NLP, a setting to which humans are very robust, as our experiments with both simple and more difficult visual input perturbations demonstrate. We then investigate the impact of visual adversarial attacks on current NLP systems on character-, word-, and sentence-level tasks, showing that both neural and non-neural models are, in contrast to humans, extremely sensitive to such attacks, suffering performance decreases of up to 82\%. We then explore three shielding methods---visual character embeddings, adversarial training, and rule-based recovery---which substantially improve the robustness of the models. However, the shielding methods still fall behind performances achieved in non-attack scenarios, which demonstrates the difficulty of dealing with visual attacks.

==> plots/all_results.txt <==
# task = G2P
# scenario = OOV-V-D (random embeddings)
# perturbation-level adversarial_training-level score
.0 0 1.214
.1 0 2.039
.2 0 2.828
.3 0 3.615
.4 0 4.324
.5 0 4.797
.6 0 5.48
.7 0 6.052
.8 0 6.549
.9 0 7.082


# task = G2P
# scenario = OOV-V-D (random embeddings)
# perturbation-level adversarial_training-level score
.0 0.2 1.308
.1 0.2 2.044
.2 0.2 2.852
.3 0.2 3.556
.4 0.2 4.339
.5 0.2 4.775
.6 0.2 5.397
.7 0.2 6.07
.8 0.2 6.505
.9 0.2 7.08


# task = G2P
# scenario = OOV-V-D (VCES)
.0 0 1.263
.1 0 1.675
.2 0 2.121
.3 0 2.448
.4 0 2.94
.5 0 3.267
.6 0 3.685
.7 0 3.946
.8 0 4.264
.9 0 4.62


# task = G2P
# scenario = OOV-V-D (VCES)
.0 .2 1.284
.1 .2 1.805
.2 .2 2.163
.3 .2 2.519
.4 .2 2.96
.5 .2 3.266
.6 .2 3.715
.7 .2 3.935
.8 .2 4.384
.9 .2 4.714


# task = G2P
# scenario = ID-V-E (random embeddings)
# perturbation-level adversarial_training-level score
.0 0 1.282
.1 0 2.06
.2 0 2.833
.3 0 3.613
.4 0 4.349
.5 0 4.767
.6 0 5.292
.7 0 6.004
.8 0 6.372
.9 0 6.849


# task = G2P
# scenario = ID-V-E (random embeddings)
# perturbation-level adversarial_training-level score
.0 .2 1.377
.1 .2 1.852
.2 .2 2.389
.3 .2 2.823
.4 .2 3.455
.5 .2 3.737
.6 .2 4.074
.7 .2 4.592
.8 .2 5.06
.9 .2 5.233


# task = G2P
# scenario = ID-V-E (VCES)
# perturbation-level adversarial_training-level score
.0 0 1.203
.1 0 1.413
.2 0 1.503
.3 0 1.586
.4 0 1.719
.5 0 1.879
.6 0 1.874
.7 0 2.005
.8 0 2.258
.9 0 2.451


# task = G2P
# scenario = ID-V-E (VCES)
# perturbation-level adversarial_training-level score
.0 .2 1.319
.1 .2 1.429
.2 .2 1.475
.3 .2 1.534
.4 .2 1.745
.5 .2 1.727
.6 .2 1.903
.7 .2 2.047
.8 .2 2.014
.9 .2 2.073


# task = POS
# scenario = OOV-V-D (SELMO) 
# Clean Training + Tested on data perturbed with Edwin's OOD script
0 0 0.96268
0.1 0 0.81764
0.2 0 0.70232
0.3 0 0.60634
0.4 0 0.5274
0.5 0 0.47192
0.6 0 0.42654
0.7 0 0.38858
0.8 0 0.36472
0.9 0 0.34014


# task = POS
# scenario = OOV-V-D (SELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's OOD script
0 0.2 0.91792
0.1 0.2 0.84042
0.2 0.2 0.76784
0.3 0.2 0.6957
0.4 0.2 0.63426
0.5 0.2 0.58206
0.6 0.2 0.5332
0.7 0.2 0.48784
0.8 0.2 0.45556
0.9 0.2 0.4248


# task = POS
# scenario = OOV-V-D (VELMO) 
# Clean Training + Tested on data perturbed with Edwin's OOD script
0 0 0.96896
0.1 0 0.82706
0.2 0 0.7122
0.3 0 0.6115
0.4 0 0.53192
0.5 0 0.46896
0.6 0 0.42106
0.7 0 0.377
0.8 0 0.34936
0.9 0 0.3218


# task = POS
# scenario = OOV-V-D (VELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's OOD script
0 0.2 0.9368
0.1 0.2 0.88178
0.2 0.2 0.83216
0.3 0.2 0.77232
0.4 0.2 0.72064
0.5 0.2 0.67394
0.6 0.2 0.62734
0.7 0.2 0.58616
0.8 0.2 0.5477
0.9 0.2 0.50854


# task = POS
# scenario = ID-V-D (SELMO) 
# Clean Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0 0 0.96268
0.1 0 0.81868
0.2 0 0.70238
0.3 0 0.60454
0.4 0 0.5273
0.5 0 0.46902
0.6 0 0.4287
0.7 0 0.39422
0.8 0 0.36566
0.9 0 0.34614


# task = POS
# scenario = ID-V-D (SELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0 0.2 0.91792
0.1 0.2 0.84732
0.2 0.2 0.78286
0.3 0.2 0.71724
0.4 0.2 0.6595
0.5 0.2 0.60736
0.6 0.2 0.56428
0.7 0.2 0.52226
0.8 0.2 0.48554
0.9 0.2 0.45804


# task = POS
# scenario = ID-V-D (VELMO) 
# Clean Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0 0 0.96896
0.1 0 0.82434
0.2 0 0.70816
0.3 0 0.60686
0.4 0 0.5253
0.5 0 0.46414
0.6 0 0.41558
0.7 0 0.37378
0.8 0 0.3416
0.9 0 0.31902


# task = POS
# scenario = ID-V-D (VELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0 0.2 0.9368
0.1 0.2 0.8862
0.2 0.2 0.83944
0.3 0.2 0.79074
0.4 0.2 0.74256
0.5 0.2 0.69706
0.6 0.2 0.65712
0.7 0.2 0.61464
0.8 0.2 0.5826
0.9 0.2 0.54406


# task = POS
# scenario = OOD-V-V (SELMO) 
# Clean Training + Tested on data perturbed with Steffen-odd script
0 0 0.96268
0.1 0 0.79086
0.2 0 0.64604
0.3 0 0.53176
0.4 0 0.4449
0.5 0 0.3679
0.6 0 0.3107
0.7 0 0.2654
0.8 0 0.22606
0.9 0 0.19804


# task = POS
# scenario = OOD-V-V (SELMO) 
# Adversarial Training + Tested on data perturbed with Steffen-odd script
0 0.2 0.91792
0.1 0.2 0.82398
0.2 0.2 0.7301
0.3 0.2 0.648
0.4 0.2 0.57264
0.5 0.2 0.50236
0.6 0.2 0.44008
0.7 0.2 0.3861
0.8 0.2 0.33926
0.9 0.2 0.29932


# task = POS
# scenario = OOD-V-V (VELMO) 
# Clean Training + Tested on data perturbed with Steffen-odd script
0 0 0.96896
0.1 0 0.8031
0.2 0 0.6588
0.3 0 0.54462
0.4 0 0.44974
0.5 0 0.37136
0.6 0 0.30638
0.7 0 0.25218
0.8 0 0.20974
0.9 0 0.17462



# task = POS
# scenario = OOD-V-V (VELMO) 
# Adversarial Training + Tested on data perturbed with Steffen-odd script
0 0.2 0.9368
0.1 0.2 0.87592
0.2 0.2 0.81608
0.3 0.2 0.75782
0.4 0.2 0.70224
0.5 0.2 0.64124
0.6 0.2 0.58572
0.7 0.2 0.53382
0.8 0.2 0.48244
0.9 0.2 0.43346


# task = POS
# scenario = ?-V-E (SELMO) 
# Clean Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0 0 0.96268
0.1 0 0.82688
0.2 0 0.716
0.3 0 0.62226
0.4 0 0.54974
0.5 0 0.4896
0.6 0 0.44868
0.7 0 0.41306
0.8 0 0.38228
0.9 0 0.36262

# task = POS
# scenario = ?-V-E (SELMO) 
# Adversarial Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0 0.2 0.91792
0.1 0.2 0.85116
0.2 0.2 0.78626
0.3 0.2 0.72136
0.4 0.2 0.6661
0.5 0.2 0.61456
0.6 0.2 0.57222
0.7 0.2 0.53386
0.8 0.2 0.49548
0.9 0.2 0.46648


# task = POS
# scenario = ?-V-E (VELMO) 
# Clean Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0 0 0.96896
0.1 0 0.81544
0.2 0 0.69228
0.3 0 0.5895
0.4 0 0.51026
0.5 0 0.44414
0.6 0 0.3967
0.7 0 0.35802
0.8 0 0.32526
0.9 0 0.30104


# task = POS
# scenario = ?-V-E (VELMO) 
# Adversarial Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0 0.2 0.9368
0.1 0.2 0.89212
0.2 0.2 0.8455
0.3 0.2 0.80372
0.4 0.2 0.76398
0.5 0.2 0.73002
0.6 0.2 0.69502
0.7 0.2 0.66148
0.8 0.2 0.6328
0.9 0.2 0.60962


# task = CHUNKING
# scenario = OOV-V-D (SELMO) 
# Clean Training + Tested on data perturbed with Edwin's OOD script
0 0 0.91368
0.1 0 0.74958
0.2 0 0.6115
0.3 0 0.5057
0.4 0 0.40608
0.5 0 0.33662
0.6 0 0.28054
0.7 0 0.23388
0.8 0 0.19898
0.9 0 0.17814


# task = CHUNKING
# scenario = OOV-V-D (SELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's OOD script
0 0.2 0.86318
0.1 0.2 0.77864
0.2 0.2 0.69824
0.3 0.2 0.62176
0.4 0.2 0.54562
0.5 0.2 0.49122
0.6 0.2 0.43702
0.7 0.2 0.39042
0.8 0.2 0.35124
0.9 0.2 0.31818


# task = CHUNKING
# scenario = OOV-V-D (VELMO) 
# Clean Training + Tested on data perturbed with Edwin's OOD script
0 0 0.91916
0.1 0 0.75118
0.2 0 0.6111
0.3 0 0.50094
0.4 0 0.39528
0.5 0 0.3231
0.6 0 0.26334
0.7 0 0.20888
0.8 0 0.17862
0.9 0 0.1461


# task = CHUNKING
# scenario = OOV-V-D (VELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's OOD script
0 0.2 0.88348
0.1 0.2 0.82106
0.2 0.2 0.76106
0.3 0.2 0.69602
0.4 0.2 0.63344
0.5 0.2 0.57836
0.6 0.2 0.52288
0.7 0.2 0.47876
0.8 0.2 0.4336
0.9 0.2 0.39164


# task = CHUNKING
# scenario = ID-V-D (SELMO) 
# Clean Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0 0 0.91368
0.1 0 0.74988
0.2 0 0.61418
0.3 0 0.50068
0.4 0 0.40504
0.5 0 0.32794
0.6 0 0.27772
0.7 0 0.2321
0.8 0 0.19472
0.9 0 0.1749


# task = CHUNKING
# scenario = ID-V-D (SELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0 0.2 0.91792
0.1 0.2 0.78608
0.2 0.2 0.71312
0.3 0.2 0.64002
0.4 0.2 0.5789
0.5 0.2 0.51604
0.6 0.2 0.46354
0.7 0.2 0.42096
0.8 0.2 0.37988
0.9 0.2 0.35132


# task = CHUNKING
# scenario = ID-V-D (VELMO) 
# Clean Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0 0 0.91916
0.1 0 0.752
0.2 0 0.61372
0.3 0 0.492
0.4 0 0.3969
0.5 0 0.31576
0.6 0 0.2623
0.7 0 0.21512
0.8 0 0.17904
0.9 0 0.15122


# task = CHUNKING
# scenario = ID-V-D (VELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0 0.2 0.9368
0.1 0.2 0.82728
0.2 0.2 0.77196
0.3 0.2 0.71312
0.4 0.2 0.65732
0.5 0.2 0.60382
0.6 0.2 0.55388
0.7 0.2 0.51008
0.8 0.2 0.46452
0.9 0.2 0.4234


# task = CHUNKING
# scenario = OOD-V-V (SELMO) 
# Clean Training + Tested on data perturbed with Steffen-odd script
0 0 0.91368
0.1 0 0.72924
0.2 0 0.57966
0.3 0 0.45906
0.4 0 0.35984
0.5 0 0.28484
0.6 0 0.22814
0.7 0 0.1823
0.8 0 0.15084
0.9 0 0.12866


# task = CHUNKING
# scenario = OOD-V-V (SELMO) 
# Adversarial Training + Tested on data perturbed with Steffen-odd script
0 0.2 0.91792
0.1 0.2 0.7641
0.2 0.2 0.67258
0.3 0.2 0.58794
0.4 0.2 0.50862
0.5 0.2 0.44166
0.6 0.2 0.38442
0.7 0.2 0.33212
0.8 0.2 0.29044
0.9 0.2 0.26162


# task = CHUNKING
# scenario = OOD-V-V (VELMO) 
# Clean Training + Tested on data perturbed with Steffen-odd script
0 0 0.91916
0.1 0 0.7334
0.2 0 0.58324
0.3 0 0.46058
0.4 0 0.3573
0.5 0 0.28546
0.6 0 0.22642
0.7 0 0.17654
0.8 0 0.14066
0.9 0 0.1176


# task = CHUNKING
# scenario = OOD-V-V (VELMO) 
# Adversarial Training + Tested on data perturbed with Steffen-odd script
0 0.2 0.9368
0.1 0.2 0.8178
0.2 0.2 0.75288
0.3 0.2 0.69194
0.4 0.2 0.62842
0.5 0.2 0.56866
0.6 0.2 0.50528
0.7 0.2 0.45772
0.8 0.2 0.40554
0.9 0.2 0.35768


# task = CHUNKING
# scenario = ?-V-E (SELMO) 
# Clean Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0 0 0.91368
0.1 0 0.75834
0.2 0 0.62348
0.3 0 0.50922
0.4 0 0.42036
0.5 0 0.34794
0.6 0 0.28956
0.7 0 0.241
0.8 0 0.20074
0.9 0 0.1703


# task = CHUNKING
# scenario = ?-V-E (SELMO) 
# Adversarial Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0 0.2 0.91792
0.1 0.2 0.78788
0.2 0.2 0.71272
0.3 0.2 0.63688
0.4 0.2 0.5707
0.5 0.2 0.50964
0.6 0.2 0.46164
0.7 0.2 0.41402
0.8 0.2 0.37112
0.9 0.2 0.33698


# task = CHUNKING
# scenario = ?-V-E (VELMO) 
# Clean Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0 0 0.91916
0.1 0 0.7481
0.2 0 0.60746
0.3 0 0.48744
0.4 0 0.40106
0.5 0 0.32264
0.6 0 0.26998
0.7 0 0.22232
0.8 0 0.18338
0.9 0 0.1507


# task = CHUNKING
# scenario = ?-V-E (VELMO) 
# Adversarial Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0 0.2 0.9368
0.1 0.2 0.83536
0.2 0.2 0.78048
0.3 0.2 0.72426
0.4 0.2 0.67808
0.5 0.2 0.6272
0.6 0.2 0.58304
0.7 0.2 0.53888
0.8 0.2 0.49624
0.9 0.2 0.45698

# task = TOXIC
# scenario = OOV-V-V (SELMO)
# perturbation-level adversarial_training-level score
0 0 0.8882899567
0.05 0 0.8676499393
0.1 0 0.8409722281
0.2 0 0.7901831027
0.3 0 0.7363994989
0.4 0 0.6772190143
0.5 0 0.6311611093
0.6 0 0.6018525277
0.7 0 0.5680830986
0.8 0 0.5394504045
0.9 0 0.5205928657

# task = TOXIC
# scenario = OOV-V-V (SELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8612294066
0.05 0.2 0.851537502
0.1 0.2 0.8414011163
0.2 0.2 0.8210019038
0.3 0.2 0.7922122576
0.4 0.2 0.7641854978
0.5 0.2 0.7307467489
0.6 0.2 0.697659225
0.7 0.2 0.6533302942
0.8 0.2 0.619464496
0.9 0.2 0.5832017917

# task = TOXIC
# scenario = OOV-V-V (VELMO)
# perturbation-level adversarial_training-level score
0 0 0.8941320524
0.05 0 0.8790164555
0.1 0 0.8603969812
0.2 0 0.8162146463
0.3 0 0.7777731498
0.4 0 0.7374812748
0.5 0 0.6981344985
0.6 0 0.6418518744
0.7 0 0.5892407204
0.8 0 0.5163336477
0.9 0 0.4564113406

# task = TOXIC
# scenario = OOV-V-V (VELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8702385175
0.05 0.2 0.8674750944
0.1 0.2 0.8634136215
0.2 0.2 0.8470463265
0.3 0.2 0.8268692888
0.4 0.2 0.794548434
0.5 0.2 0.7644934679
0.6 0.2 0.7180284336
0.7 0.2 0.6677003392
0.8 0.2 0.5998194341
0.9 0.2 0.523968594

# task = TOXIC
# scenario = ID-V-V (SELMO)
# perturbation-level adversarial_training-level score
0 0 0.8882899567
0.05 0 0.8672172694
0.1 0 0.8483263552
0.2 0 0.7973717376
0.3 0 0.747093122
0.4 0 0.7044131186
0.5 0 0.6598265489
0.6 0 0.6269389814
0.7 0 0.5945837421
0.8 0 0.5788512832
0.9 0 0.5493511544

# task = TOXIC
# scenario = ID-V-V (SELMO)
# perturbation-level adversarial_training-level score
0 0 0.8882899567
0.05 0 0.8672172694
0.1 0 0.8483263552
0.2 0 0.7973717376
0.3 0 0.747093122
0.4 0 0.7044131186
0.5 0 0.6598265489
0.6 0 0.6269389814
0.7 0 0.5945837421
0.8 0 0.5788512832
0.9 0 0.5493511544

# task = TOXIC
# scenario = ID-V-V (SELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8612294066
0.05 0.2 0.8540627471
0.1 0.2 0.8465754242
0.2 0.2 0.8293826167
0.3 0.2 0.8038980396
0.4 0.2 0.7848120515
0.5 0.2 0.7589864229
0.6 0.2 0.7270050347
0.7 0.2 0.6898041964
0.8 0.2 0.6611886277
0.9 0.2 0.6202236869

# task = TOXIC
# scenario = ID-V-V (VELMO)
# perturbation-level adversarial_training-level score
0 0 0.8941320524
0.05 0 0.8760375308
0.1 0 0.857794038
0.2 0 0.827170577
0.3 0 0.7799043737
0.4 0 0.7505696802
0.5 0 0.7043045801
0.6 0 0.6564081693
0.7 0 0.5836121907
0.8 0 0.5219829453
0.9 0 0.4534428596

# task = TOXIC
# scenario = ID-V-V (VELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8702385175
0.05 0.2 0.865938103
0.1 0.2 0.8620439134
0.2 0.2 0.8535188386
0.3 0.2 0.8354199773
0.4 0.2 0.8132306096
0.5 0.2 0.7802583583
0.6 0.2 0.7427564794
0.7 0.2 0.6738217304
0.8 0.2 0.6118998627
0.9 0.2 0.5220288843

# task = TOXIC
# scenario = ID-V-D (SELMO)
# perturbation-level adversarial_training-level score
0 0 0.8882899567
0.05 0 0.8723056897
0.1 0 0.8509444371
0.2 0 0.8082278888
0.3 0 0.76128882
0.4 0 0.7112212714
0.5 0 0.6778650865
0.6 0 0.6511899152
0.7 0 0.6322915804
0.8 0 0.6085392177
0.9 0 0.6037768762

# task = TOXIC
# scenario = ID-V-D (SELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8612294066
0.05 0.2 0.854646214
0.1 0.2 0.8444474979
0.2 0.2 0.8268111083
0.3 0.2 0.8052496151
0.4 0.2 0.7810032971
0.5 0.2 0.7631875244
0.6 0.2 0.7495405705
0.7 0.2 0.7207925198
0.8 0.2 0.6944464126
0.9 0.2 0.6885473001

# task = TOXIC
# scenario = ID-V-D (VELMO)
# perturbation-level adversarial_training-level score
0 0 0.8941320524
0.05 0 0.8812418864
0.1 0 0.8602001102
0.2 0 0.8256639188
0.3 0 0.7956881568
0.4 0 0.7633232817
0.5 0 0.7391026725
0.6 0 0.7077313655
0.7 0 0.6834481659
0.8 0 0.64805767
0.9 0 0.5975639449

# task = TOXIC
# scenario = ID-V-D (VELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8702385175
0.05 0.2 0.8668536165
0.1 0.2 0.8618496684
0.2 0.2 0.8510170135
0.3 0.2 0.8359620133
0.4 0.2 0.8145073462
0.5 0.2 0.7945279753
0.6 0.2 0.7659761181
0.7 0.2 0.7482609154
0.8 0.2 0.7160705882
0.9 0.2 0.6906602129

# task = TOXIC
# scenario = OOV-V-D (SELMO)
# perturbation-level adversarial_training-level score
0 0 0.8882899567
0.05 0 0.8730696279
0.1 0 0.8491968821
0.2 0 0.8029229012
0.3 0 0.7579120162
0.4 0 0.7141984791
0.5 0 0.6737935008
0.6 0 0.6513589207
0.7 0 0.6279266177
0.8 0 0.6120451778
0.9 0 0.5932711761

# task = TOXIC
# scenario = OOV-V-D (SELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8941320524
0.05 0.2 0.8791560048
0.1 0.2 0.8596044101
0.2 0.2 0.8267184205
0.3 0.2 0.7929521535
0.4 0.2 0.764161106
0.5 0.2 0.738445392
0.6 0.2 0.7189798625
0.7 0.2 0.6938014349
0.8 0.2 0.6574541296
0.9 0.2 0.6287582122

# task = TOXIC
# scenario = OOV-V-D (VELMO)
# perturbation-level adversarial_training-level score
0 0 0.8612294066
0.05 0 0.8555802382
0.1 0 0.8423596737
0.2 0 0.822903825
0.3 0 0.8056360076
0.4 0 0.7892841383
0.5 0 0.7589724313
0.6 0 0.7392595928
0.7 0 0.7154428814
0.8 0 0.698794108
0.9 0 0.6735300808

# task = TOXIC
# scenario = OOV-V-D (VELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8702385175
0.05 0.2 0.8681574889
0.1 0.2 0.8611931415
0.2 0.2 0.8508262781
0.3 0.2 0.8357944007
0.4 0.2 0.8153802536
0.5 0.2 0.7906459506
0.6 0.2 0.766009979
0.7 0.2 0.7391973896
0.8 0.2 0.7117898417
0.9 0.2 0.6882305874

# task = TOXIC
# scenario = ID-V-E (SELMO)
# perturbation-level adversarial_training-level score
0 0 0.8882899567
0.05 0 0.870178282
0.1 0 0.8536224289
0.2 0 0.8049151405
0.3 0 0.7509106768
0.4 0 0.7065588088
0.5 0 0.6585649977
0.6 0 0.6156381659
0.7 0 0.5960137183
0.8 0 0.5558863857
0.9 0 0.5291803252

# task = TOXIC
# scenario = ID-V-E (SELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8612294066
0.05 0.2 0.8516568748
0.1 0.2 0.8423527162
0.2 0.2 0.8193762542
0.3 0.2 0.7893007879
0.4 0.2 0.7667107062
0.5 0.2 0.7365365722
0.6 0.2 0.7048552586
0.7 0.2 0.6965726307
0.8 0.2 0.6633669004
0.9 0.2 0.6459307675

# task = TOXIC
# scenario = ID-V-E (VELMO)
# perturbation-level adversarial_training-level score
0 0 0.8941320524
0.05 0 0.8767992627
0.1 0 0.8610909425
0.2 0 0.8301934591
0.3 0 0.7914737066
0.4 0 0.7754466962
0.5 0 0.7443395655
0.6 0 0.7124017391
0.7 0 0.6885624892
0.8 0 0.6466573541
0.9 0 0.5937741388

# task = TOXIC
# scenario = ID-V-E (VELMO)
# perturbation-level adversarial_training-level score
0 0.2 0.8702385175
0.05 0.2 0.8657531801
0.1 0.2 0.8641042414
0.2 0.2 0.8571847482
0.3 0.2 0.8403979395
0.4 0.2 0.8315350423
0.5 0.2 0.8099253198
0.6 0.2 0.7937092977
0.7 0.2 0.7814842656
0.8 0.2 0.7655941117
0.9 0.2 0.7446151106

# task = TOXIC
# scenario = ID-V-E (FastText)
# perturbation-level adversarial_training-level score
0 0 0.9827259845
0.05 0 0.9648501544
0.1 0 0.9465787436
0.2 0 0.9054419743
0.3 0 0.858411601
0.4 0 0.8099143222
0.5 0 0.7615939443
0.6 0 0.7129614961
0.7 0 0.6721581075
0.8 0 0.6357254361
0.9 0 0.6022863334

# task = TOXIC
# scenario = ID-V-D (FastText)
# perturbation-level adversarial_training-level score


# task = POS
# scenario = OOV-V-D (Marmot Tagger)
0 0 98.19
0.1 0 84.31
0.2 0 73.08
0.3 0 63.99
0.4 0 56.51
0.5 0 50.74
0.6 0 46.61
0.7 0 42.64
0.8 0 39.94
0.9 0 37.50


# task = POS
# scenario = OOV-V-E (Marmot Tagger)
0 0 98.19
0.1 0 83.84
0.2 0 72.47
0.3 0 63.73
0.4 0 56.65
0.5 0 51.34
0.6 0 47.59
0.7 0 44.59
0.8 0 42.16
0.9 0 40.64


# task = POS
# scenario = OOV-V-D (Stanford)
0.0 0 0.964877472191
0.1 0 0.818477320219
0.2 0 0.700255398189
0.3 0 0.599425881757
0.4 0 0.518880469426
0.5 0 0.460413280706
0.6 0 0.41376617346
0.7 0 0.373957827638
0.8 0 0.34584291956
0.9 0 0.32452455833


# task = POS
# scenario = OOV-V-E (Stanford)
0.0 0 0.964877472191
0.1 0 0.812440635752
0.2 0 0.691263693353
0.3 0 0.59875044853
0.4 0 0.522130991831
0.5 0 0.464592523798
0.6 0 0.427781412922
0.7 0 0.394642970218
0.8 0 0.367752284864
0.9 0 0.350760917745


###################### added: G2P-averageF
# task = G2P-average
# scenario = OOV-V-D (random embeddings)
# perturbation-level adversarial_training-level score
0.0 0 1.115
0.1 0 1.9777999999999998
0.2 0 2.7047999999999996
0.3 0 3.418
0.4 0 4.1216
0.5 0 4.675199999999999
0.6 0 5.3172
0.7 0 5.7402
0.8 0 6.228599999999999
0.9 0 6.7512



# task = G2P
# scenario = OOV-V-D (random embeddings)
# perturbation-level adversarial_training-level score
.0 .2 1.2484
.1 .2 2.0392
.2 .2 2.7358000000000002
.3 .2 3.3556
.4 .2 4.0886
.5 .2 4.561000000000001
.6 .2 5.2177999999999995
.7 .2 5.594600000000001
.8 .2 6.0822
.9 .2 6.5573999999999995



# task = G2P
# scenario = OOV-V-D (VCES)
0.0 0 1.2194
0.1 0 1.6658000000000002
0.2 0 2.0466
0.3 0 2.4831999999999996
0.4 0 2.8444
0.5 0 3.2374
0.6 0 3.6542000000000003
0.7 0 3.9484000000000004
0.8 0 4.3473999999999995
0.9 0.0 4.6936



# task = G2P
# scenario = OOV-V-D (VCES)
.0 .2 1.2578
.1 .2 1.6972
.2 .2 2.074
.3 .2 2.4962
.4 .2 2.846
.5 .2 3.217
.6 .2 3.6852000000000005
.7 .2 3.9295999999999998
.8 .2 4.350199999999999
.9 .2 4.630199999999999



# task = G2P
# scenario = ID-V-E (random embeddings)
# perturbation-level adversarial_training-level score
0.0 0 1.2147999999999999
0.1 0 2.0468
0.2 0 2.8158000000000003
0.3 0 3.6158
0.4 0 4.2858
0.5 0 4.8964
0.6 0 5.3874
.7 0 6.019
.8 0 6.5394000000000005
.9 0 6.9281999999999995



# task = G2P
# scenario = ID-V-E (random embeddings)
# perturbation-level adversarial_training-level score
.0 .2 1.2886
.1 .2 1.8372
.2 .2 2.351
.3 .2 2.8422
.4 .2 3.3884
.5 .2 3.8089999999999997
.6 .2 4.131
.7 .2 4.6182
.8 .2 4.983
.9 .2 5.3942



# task = G2P
# scenario = ID-V-E (ICES)
# perturbation-level adversarial_training-level score
.0 0 1.2292
.1 0 1.3668
.2 0 1.4636
.3 0 1.5977999999999999
.4 0 1.7502000000000002
.5 0 1.8428
.6 0 1.845
.7 0 2.1306
.8 0 2.2106000000000003
.9 0 2.3074



# task = G2P
# scenario = ID-V-E (ICES)
# perturbation-level adversarial_training-level score
.0 .2 1.3128
.1 .2 1.4232
.2 .2 1.4802
.3 .2 1.5516
.4 .2 1.6857999999999997
.5 .2 1.7738
.6 .2 1.8538000000000001
.7 .2 2.0103999999999997
.8 .2 1.9829999999999999
.9 .2 2.0589999999999997


######### Results of normal word embeddings
# task = POS
# scenario = OOV-V-D (WE) 
# Clean Training + Tested on data perturbed with Edwin's OOD script
0	0	0.9843
0.1	0	0.7802
0.2	0	0.633
0.3	0	0.5281
0.4	0	0.4440666667
0.5	0	0.3888666667
0.6	0	0.3470666667
0.7	0	0.3112333333
0.8	0	0.2897333333
0.9	0	0.2709


# task = POS
# scenario = OOV-V-D (WE) 
# Adversarial Training + Tested on data perturbed with Edwin's OOD script
0	0.2	0.9748666667
0.1	0.2	0.8371666667
0.2	0.2	0.7239333333
0.3	0.2	0.6264333333
0.4	0.2	0.5513
0.5	0.2	0.4953
0.6	0.2	0.4555
0.7	0.2	0.4204666667
0.8	0.2	0.3969
0.9	0.2	0.3769


# task = POS
# scenario = ID-V-D (WE) 
# Clean Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0	0	0.9843
0.1	0	0.7784333333
0.2	0	0.6353666667
0.3	0	0.5252666667
0.4	0	0.4447666667
0.5	0	0.3851
0.6	0	0.3458333333
0.7	0	0.3141
0.8	0	0.2907
0.9	0	0.2762


# task = POS
# scenario = ID-V-D (WE) 
# Adversarial Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0	0.2	0.9748666667
0.1	0.2	0.8427
0.2	0.2	0.7328
0.3	0.2	0.6407333333
0.4	0.2	0.5709
0.5	0.2	0.5125333333
0.6	0.2	0.4725333333
0.7	0.2	0.4406
0.8	0.2	0.4141666667
0.9	0.2	0.3960333333


# task = POS
# scenario = OOD-V-V (WE) 
# Clean Training + Tested on data perturbed with Steffen-odd script
0	0	0.9843
0.1	0	0.7487
0.2	0	0.5741333333
0.3	0	0.4474666667
0.4	0	0.3496666667
0.5	0	0.2693
0.6	0	0.2110333333
0.7	0	0.1631333333
0.8	0	0.1269333333
0.9	0	0.09896666667


# task = POS
# scenario = OOD-V-V (WE) 
# Adversarial Training + Tested on data perturbed with Steffen-odd script
0	0.2	0.9748666667
0.1	0.2	0.8191333333
0.2	0.2	0.6842333333
0.3	0.2	0.5768666667
0.4	0.2	0.4948
0.5	0.2	0.4238333333
0.6	0.2	0.3703333333
0.7	0.2	0.3276333333
0.8	0.2	0.2936333333
0.9	0.2	0.2684


# task = POS
# scenario = ?-V-E (WE) 
# Clean Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0	0	0.9843
0.1	0	0.7713666667
0.2	0	0.6220333333
0.3	0	0.5223666667
0.4	0	0.4447666667
0.5	0	0.3897666667
0.6	0	0.3564333333
0.7	0	0.3294333333
0.8	0	0.3074
0.9	0	0.2963333333


# task = POS
# scenario = ?-V-E (WE) 
# Adversarial Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0	0.2	0.9748666667
0.1	0.2	0.8338666667
0.2	0.2	0.7175
0.3	0.2	0.6284
0.4	0.2	0.5643666667
0.5	0.2	0.5170333333
0.6	0.2	0.4847666667
0.7	0.2	0.4629
0.8	0.2	0.4466333333
0.9	0.2	0.4382


######### Results of random character perturbation
# task = POS
# scenario = OOV-V-D (SELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's OOD script
0	0.2	0.922
0.1	0.2	0.8455
0.2	0.2	0.7679
0.3	0.2	0.6967
0.4	0.2	0.6309
0.5	0.2	0.5732
0.6	0.2	0.523
0.7	0.2	0.4757
0.8	0.2	0.4442
0.9	0.2	0.4103


# task = POS
# scenario = OOV-V-D (VELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's OOD script
0	0.2	0.9261
0.1	0.2	0.8669
0.2	0.2	0.8113
0.3	0.2	0.7476
0.4	0.2	0.6903
0.5	0.2	0.6347
0.6	0.2	0.5814
0.7	0.2	0.529
0.8	0.2	0.4846
0.9	0.2	0.4359


# task = POS
# scenario = ID-V-D (SELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0	0.2	0.922
0.1	0.2	0.8422
0.2	0.2	0.7682
0.3	0.2	0.6936
0.4	0.2	0.6293
0.5	0.2	0.5713
0.6	0.2	0.5223
0.7	0.2	0.478
0.8	0.2	0.4404
0.9	0.2	0.4116


# task = POS
# scenario = ID-V-D (VELMO) 
# Adversarial Training + Tested on data perturbed with Edwin's non-OOD script (not necessarily OOD but can be OOD)
0	0.2	0.9261
0.1	0.2	0.8679
0.2	0.2	0.8108
0.3	0.2	0.7487
0.4	0.2	0.6921
0.5	0.2	0.6316
0.6	0.2	0.579
0.7	0.2	0.5257
0.8	0.2	0.474
0.9	0.2	0.4289


# task = POS
# scenario = OOD-V-V (SELMO) 
# Adversarial Training + Tested on data perturbed with Steffen-odd script
0	0.2	0.922
0.1	0.2	0.8267
0.2	0.2	0.7295
0.3	0.2	0.6419
0.4	0.2	0.5619
0.5	0.2	0.4835
0.6	0.2	0.4128
0.7	0.2	0.3551
0.8	0.2	0.3088
0.9	0.2	0.2692


# task = POS
# scenario = OOD-V-V (VELMO) 
# Adversarial Training + Tested on data perturbed with Steffen-odd script
0	0.2	0.9261
0.1	0.2	0.8602
0.2	0.2	0.7859
0.3	0.2	0.7191
0.4	0.2	0.6426
0.5	0.2	0.5696
0.6	0.2	0.496
0.7	0.2	0.4233
0.8	0.2	0.346
0.9	0.2	0.2857


# task = POS
# scenario = ?-V-E (SELMO) 
# Adversarial Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0	0.2	0.922
0.1	0.2	0.856
0.2	0.2	0.7943
0.3	0.2	0.724
0.4	0.2	0.6611
0.5	0.2	0.6039
0.6	0.2	0.5541
0.7	0.2	0.5039
0.8	0.2	0.4525
0.9	0.2	0.4142


# task = POS
# scenario = ?-V-E (VELMO) 
# Adversarial Training + Tested on data perturbed with easy perturbation - dont know if it is ID or OOD
0	0.2	0.9261
0.1	0.2	0.8717
0.2	0.2	0.8167
0.3	0.2	0.7564
0.4	0.2	0.7045
0.5	0.2	0.6474
0.6	0.2	0.5954
0.7	0.2	0.5373
0.8	0.2	0.477
0.9	0.2	0.4223


######### Results Kominos WE
# task = TC
# scenario = ID-V-D (Kominos)
0.0 0.2 0.8261
0.05 0.2 0.8608
0.1 0.2 0.8791
0.2 0.2 0.8777
0.3 0.2 0.853
0.4 0.2 0.8222
0.5 0.2 0.7956
0.6 0.2 0.7538
0.7 0.2 0.7286
0.8 0.2 0.7033
0.9 0.2 0.694

# task = TC
# scenario = ID-V-D (Kominos)
0.0 0.0 0.9426
0.05 0.0 0.9283
0.1 0.0 0.9071
0.2 0.0 0.8622
0.3 0.0 0.8152
0.4 0.0 0.7673
0.5 0.0 0.7286
0.6 0.0 0.6942
0.7 0.0 0.6742
0.8 0.0 0.6615
0.9 0.0 0.658

# task = TC
# scenario = ID-V-E (Kominos)
0.0 0.2 0.8261
0.05 0.2 0.8652
0.1 0.2 0.883
0.2 0.2 0.8771
0.3 0.2 0.8481
0.4 0.2 0.8195
0.5 0.2 0.7866
0.6 0.2 0.7499
0.7 0.2 0.7258
0.8 0.2 0.7074
0.9 0.2 0.696

# task = TC
# scenario = ID-V-E (Kominos)
0.0 0.0 0.9426
0.05 0.0 0.9272
0.1 0.0 0.9075
0.2 0.0 0.859
0.3 0.0 0.8012
0.4 0.0 0.7596
0.5 0.0 0.7217
0.6 0.0 0.6822
0.7 0.0 0.6682
0.8 0.0 0.6542
0.9 0.0 0.645

# task = TC
# scenario = OOV-V-D (Kominos)
0.0 0.0 0.9426
0.05 0.0 0.9275
0.1 0.0 0.9103
0.2 0.0 0.8643
0.3 0.0 0.8162
0.4 0.0 0.775
0.5 0.0 0.73
0.6 0.0 0.6955
0.7 0.0 0.6784
0.8 0.0 0.6666
0.9 0.0 0.6574

# task = TC
# scenario = OOV-V-D (Kominos)
0.0 0.2 0.8261
0.05 0.2 0.8581
0.1 0.2 0.8828
0.2 0.2 0.8785
0.3 0.2 0.8531
0.4 0.2 0.8245
0.5 0.2 0.7921
0.6 0.2 0.7576
0.7 0.2 0.7296
0.8 0.2 0.7103
0.9 0.2 0.6936


######### Results of random character perturbation
# task = TC
# scenario = OOV-V-D (Kominos)
0.0 0.2 0.8647
0.05 0.2 0.8819
0.1 0.2 0.8953
0.2 0.2 0.8834
0.3 0.2 0.8517
0.4 0.2 0.82
0.5 0.2 0.7791
0.6 0.2 0.7364
0.7 0.2 0.6996
0.8 0.2 0.6769
0.9 0.2 0.6587

# task = TC
# scenario = ID-V-D (Kominos)
0.0 0.2 0.8647
0.05 0.2 0.8824
0.1 0.2 0.8931
0.2 0.2 0.8834
0.3 0.2 0.8513
0.4 0.2 0.8168
0.5 0.2 0.7774
0.6 0.2 0.7327
0.7 0.2 0.6973
0.8 0.2 0.6692
0.9 0.2 0.6562

# task = TC
# scenario = ID-V-E (Kominos)
0.0 0.2 0.8647
0.05 0.2 0.8859
0.1 0.2 0.8936
0.2 0.2 0.8782
0.3 0.2 0.8452
0.4 0.2 0.8112
0.5 0.2 0.7721
0.6 0.2 0.7296
0.7 0.2 0.6975
0.8 0.2 0.6736
0.9 0.2 0.6552


# task = POS
# Correction Results on ECES - without caring for punctuation
# Columns: Selmo-CT-ECES-Corrected	SELMO-CT-ECES-NOT-CORRECTED	VELMO-CT-ECES-NOT-CORRECTED
0.7881	0.82688	0.81544
0.7881	0.716	0.69228
0.7881	0.62226	0.5895
0.7881	0.54974	0.51026
0.7881	0.4896	0.44414
0.7881	0.44868	0.3967
0.7881	0.41306	0.35802
0.7881	0.38228	0.32526
0.7881	0.36262	0.30104


# task = POS
# Correction Results on ECES - when you leave punctuations as they are
# Columns: Selmo-CT-ECES-Corrected	SELMO-CT-ECES-NOT-CORRECTED	VELMO-CT-ECES-NOT-CORRECTED
0.9047	0.82688	0.81544
0.9047	0.716	0.69228
0.9047	0.62226	0.5895
0.9047	0.54974	0.51026
0.9047	0.4896	0.44414
0.9047	0.44868	0.3967
0.9047	0.41306	0.35802
0.9047	0.38228	0.32526
0.9047	0.36262	0.30104


# task = POS
# Correction Results on DCES - without caring for punctuation
# Columns: Selmo-CT-OOV-DCES-Corrected	SELMO-CT-OOV-DCES-NOT-CORRECTED	VELMO-CT-OOV-DCES-NOT-CORRECTED
0.7068	0.81764	0.82706
0.6342	0.70232	0.7122
0.5627	0.60634	0.6115
0.4988	0.5274	0.53192
0.4472	0.47192	0.46896
0.393	0.42654	0.42106
0.3447	0.38858	0.377
0.3077	0.36472	0.34936
0.2763	0.34014	0.3218


# task = POS
# Correction Results on DCES - when you leave punctuations as they are
# Columns: Selmo-CT-OOV-DCES-Corrected	SELMO-CT-OOV-DCES-NOT-CORRECTED	VELMO-CT-OOV-DCES-NOT-CORRECTED
0.9047	0.96268	0.96896
0.8264	0.81764	0.82706
0.7565	0.70232	0.7122
0.6865	0.60634	0.6115
0.6238	0.5274	0.53192
0.5698	0.47192	0.46896
0.517	0.42654	0.42106
0.4726	0.38858	0.377
0.4282	0.36472	0.34936
0.3977	0.34014	0.3218


# task = Chunking
# Correction Results on ECES 
# Columns: Selmo-CT-ECES-Corrected	SELMO-CT-ECES-NOT-CORRECTED	VELMO-CT-ECES-NOT-CORRECTED
0.9052	0.91368	0.91916
0.7614	0.75834	0.7481
0.7614	0.62348	0.60746
0.7614	0.50922	0.48744
0.7614	0.42036	0.40106
0.7614	0.34794	0.32264
0.7614	0.28956	0.26998
0.7614	0.241	0.22232
0.7614	0.20074	0.18338
0.7614	0.1703	0.1507


# task = Chunking
# Correction Results on DCES - when you leave punctuations as they are
# Columns: Selmo-CT-OOV-DCES-Corrected	SELMO-CT-OOV-DCES-NOT-CORRECTED	VELMO-CT-OOV-DCES-NOT-CORRECTED
0.9052	0.91368	0.91916
0.8273	0.74958	0.75118
0.7572	0.6115	0.6111
0.6863	0.5057	0.50094
0.6217	0.40608	0.39528
0.5564	0.33662	0.3231
0.5022	0.28054	0.26334
0.4525	0.23388	0.20888
0.408	0.19898	0.17862
0.371	0.17814	0.1461


# task = G2P
# OOV-V-D (random, RBR)
0.0 0.0 1.1532499999999999
0.0 1.0 1.6465
0.0 2.0 2.08225
0.0 3.0 2.5495
0.0 4.0 3.00175
0.0 5.0 3.39975
0.0 6.0 3.9402500000000003
0.0 7.0 4.17075
0.0 8.0 4.59575
0.0 9.0 4.975











